Two-scale analysis and design of spaceframes with complex additive manufactured nodes

The advancements in additive manufacturing (AM) technology have allowed for the production of geometrically complex parts with customizable designs. This versatility benefits large-scale space-frame structures, as the individual design of each structural node can be tailored to meet specific mechanical and other functional requirements. To this end, however, the design and analysis of such space-frames with distinct structural nodes needs to be highly automated. A critical aspect in this context is automated integration of the local 3D features into the 1D large-scale models. In the present work, a two-scale modeling approach is developed to improve the design and linear-elastic analysis of space frames with complex additively manufactured nodes. The mechanical characteristics of the 3D nodes are numerically reduced through an automated dimensional reduction process based on the Finite Cell Method (FCM) and substructuring. The reduced stiffness quantities are assembled in the large-scale 1D model which, in turn, enables efficient structural analysis. The response of the 1D model is passed on to the local model, enabling fully resolved 3D linear-elastic analysis. The proposed approach is numerically verified on a simplified beam example. Furthermore, the workflow is demonstrated on a tree canopy structure with additively manufactured nodes with bolted connections. The form of the large-scale structure is found based on the Combinatorial Equilibrium Modeling framework, and the different designs of the local structural nodes are based on generative exploration of the design space. It is demonstrated that the proposed methodology effectively automates the design and analysis of space-frame structures with complex, distinct structural nodes.

==> beamL2Error.tikz <==
\begin{tikzpicture}

\tikzset{linestyle/.style={thick}}

\begin{axis}[scale only axis,
             ymode=log,
             xmin=0,xmax=3000,
             ymin=0.001,ymax=1,
             axis y line=left,
             xmajorgrids=true,
             ymajorgrids=true,
             grid style=semithick,
             tick style=semithick,
             axis line style=semithick,
             y axis line style=-,
             xtick={0, 1000,2000,3000},
             xticklabels={\SI{0}{\milli\meter}, 
                          \SI{1000}{\milli\meter}, 
                          \SI{2000}{\milli\meter}, 
                          \SI{3000}{\milli\meter}},
             xticklabel style={yshift=-0.6em},
             ylabel shift = 1em,
             ylabel={$L^{2}$ norm of error in displacement \%}]
             
    \addplot[linestyle, blue, mark=x] table 
    {
        100   0.005794341504902706
        200   0.0058704201826422185
        300   0.005941352372420693
        400   0.0060121856038330545
        500   0.006083977051131995
        600   0.006157119115823355
        700   0.006231816071367338
        800   0.006308203511845019
        900   0.006386388325216678
        1000  0.006466464815570705
    };       
    \addplot[linestyle, red, mark=x] table 
    {
        1100  0.03260043137999972
        1200  0.03175690963661651
        1300  0.02765194378423239
        1400  0.025556093679681282  
        1500  0.02830340100889911  
        1600  0.02558351534908372  
        1700  0.02886946393404021  
        1800  0.032555553569053076  
        1900  0.030153067020818426  
    };       
             
    \addplot[linestyle, blue, mark=x] table 
    {
        2000   0.02214806307326385
        2100   0.024501644672631374
        2200   0.026453038595371497
        2300   0.028085519900685706
        2400   0.029463162292146107
        2500   0.030635876147644462
        2600   0.03164298033757401
        2700   0.032515772930876256
        2800   0.033279408315141076
        2900   0.033954286448373214
        3000   0.0345570939268509
    };       
    
    \label{pgfplots:plot1}
    
\end{axis}
\end{tikzpicture}

